A second-order iterative time integration scheme for linear poroelasticity

We propose a novel time stepping method for linear poroelasticity by extending a recent iterative decoupling approach to the second-order case. This results in a two-step scheme with an inner iteration and a relaxation step. We prove second-order convergence for a prescribed number of inner iteration steps, only depending on the coupling strength of the elastic and the flow equation. The efficiency of the scheme is illustrated by a number of numerical experiments, including a simulation of three-dimensional brain tissue.

==> experiments/output/convergence_3d.csv <==
150.0;0.0005241745237570765;7.613023309964938e-05;6.327362128354704e-05;6.224482072823942e-05;0.00020389054249447022;5.614389848775143e-05;6.322171873859794e-05;
75.0;0.008718568583497472;3.24539338931894e-05;2.666817411471858e-05;2.5848237523114774e-05;0.00020689001356420588;2.258762251879451e-05;2.7230988382019528e-05;
37.5;26.56446896259559;1.1121368084938171e-05;9.554454557335046e-06;9.33283632493962e-06;0.0016311650029019354;1.1654552145493786e-05;1.0434410328187588e-05;
18.75;2298068225.5722656;3.784904642350778e-06;3.336412036955895e-06;3.2398449152610008e-06;1.459926784323498;7.0330280406791395e-06;3.954276711140229e-06;
9.375;1.2170003740013348e+27;1.2773939615744978e-06;1.1101425776917904e-06;1.059935738200332e-06;39721297.59946737;4.019852440645318e-06;1.5089400307660837e-06;
4.6875;2.0045066986148685e+65;3.937199595623072e-07;3.3575507820078934e-07;3.1650756166159855e-07;7.553845349918612e+25;2.168313052644053e-06;6.011333586157585e-07;


==> experiments/output/convergence_3d_with_fs.csv <==
150.0;0.0005241745237570765;7.613023309964938e-05;6.327362128354704e-05;6.224482072823942e-05;0.001973027897403676;0.0019713501768585918;0.0019696754218791455;
75.0;0.008718568583497472;3.24539338931894e-05;2.666817411471858e-05;2.5848237523114774e-05;0.0030257744595346783;0.003021094284368702;0.003016430152431165;
37.5;26.56446896259559;1.1121368084938171e-05;9.554454557335046e-06;9.33283632493962e-06;0.003989512356003409;0.00397682852503728;0.003964236118909253;
18.75;2298068225.5722656;3.784904642350778e-06;3.336412036955895e-06;3.2398449152610008e-06;0.004808772119732655;0.0047752978384925865;0.004742348136831625;
9.375;1.2170003740013348e+27;1.2773939615744978e-06;1.1101425776917904e-06;1.059935738200332e-06;0.005430528484348475;0.005347852261368492;0.005267955755935248;
4.6875;2.0045066986148685e+65;3.937199595623072e-07;3.3575507820078934e-07;3.1650756166159855e-07;0.0057989652166018524;0.005614248251881893;0.005442311722468766;
2.34375;8.026109006490445e+142;1.0883510361111272e-07;9.171991156052111e-08;8.573985521521363e-08;0.0058787027195054175;0.005513322313706489;0.00519657932636941;


==> experiments/output/convergence_sq.csv <==
0.05;0.038451962807755105;0.026695683760580576;0.025713874378964004;0.025585854011027268;
0.025;0.03489772640007295;0.010236998930110135;0.00960314186817837;0.009400081717538563;
0.0125;0.2856346757494948;0.003178128711752183;0.002988547579316293;0.002918628536159047;
0.00625;314744.9987197257;0.0009041379573995134;0.0008593185432243692;0.0008398667979369518;
0.003125;8.616903260067709e+16;0.00024937089044181843;0.0002394102178590477;0.00023427365713826252;
0.0015625;3.7920070853532267e+40;6.839239878470696e-05;6.603723432463323e-05;6.463255830983401e-05;
0.00078125;5.507757519061434e+88;1.8561669846933852e-05;1.7929360758294078e-05;1.7502826109071354e-05;


==> experiments/output/convergence_test.csv <==
4.6875;3.3575507820078934e-07;3.1650756166159855e-07;6.011333586048891e-07;


==> experiments/output/error_time_3d.csv <==
22.742280960083008;37.25084829330444;52.44325232505798;118.23863697052002;22.286993503570557;37.52850413322449;52.94405770301819;0.0005241745237570765;7.613023309964938e-05;6.327362128354704e-05;6.224482072823942e-05;0.00020389054249447022;5.614389848775143e-05;6.322171873859794e-05;
42.16980838775635;77.013516664505;113.4129946231842;273.3654110431671;42.58147478103638;78.04575419425964;113.49036979675293;0.008718568583497472;3.24539338931894e-05;2.666817411471858e-05;2.5848237523114774e-05;0.00020689001356420588;2.258762251879451e-05;2.7230988382019528e-05;
82.32863593101501;157.92427396774292;234.64050889015198;625.2018911838531;80.74736499786377;158.08330416679382;234.03240871429443;26.56446896259559;1.1121368084938171e-05;9.554454557335046e-06;9.33283632493962e-06;0.0016311650029019354;1.1654552145493786e-05;1.0434410328187588e-05;
161.60451889038086;317.6654131412506;476.50793719291687;1335.6785597801208;160.21234583854675;318.39574360847473;474.2343416213989;2298068225.5722656;3.784904642350778e-06;3.336412036955895e-06;3.2398449152610008e-06;1.459926784323498;7.0330280406791395e-06;3.954276711140229e-06;
321.6197044849396;637.3099541664124;960.1430110931396;2748.836918115616;321.48665261268616;638.2719197273254;954.2675342559814;1.2170003740013348e+27;1.2773939615744978e-06;1.1101425776917904e-06;1.059935738200332e-06;39721297.59946737;4.019852440645318e-06;1.5089400307660837e-06;
647.5508351325989;1274.9908618927002;1924.5651876926422;5660.564677238464;648.149810552597;1280.5582857131958;1918.8405375480652;2.0045066986148685e+65;3.937199595623072e-07;3.3575507820078934e-07;3.1650756166159855e-07;7.553845349918612e+25;2.168313052644053e-06;6.011333586157585e-07;


==> experiments/output/error_time_3d_with_fs.csv <==
22.742280960083008;37.25084829330444;52.44325232505798;118.23863697052002;22.771754026412964;37.2285315990448;52.249672174453735;0.0005241745237570765;7.613023309964938e-05;6.327362128354704e-05;6.224482072823942e-05;0.001973027897403676;0.0019713501768585918;0.0019696754218791455;
42.16980838775635;77.013516664505;113.4129946231842;273.3654110431671;41.752838373184204;74.83861088752747;108.21927094459534;0.008718568583497472;3.24539338931894e-05;2.666817411471858e-05;2.5848237523114774e-05;0.0030257744595346783;0.003021094284368702;0.003016430152431165;
82.32863593101501;157.92427396774292;234.64050889015198;625.2018911838531;79.92477035522461;151.73151898384094;223.33251070976257;26.56446896259559;1.1121368084938171e-05;9.554454557335046e-06;9.33283632493962e-06;0.003989512356003409;0.00397682852503728;0.003964236118909253;
161.60451889038086;317.6654131412506;476.50793719291687;1335.6785597801208;157.81506299972534;305.3333685398102;453.2795991897583;2298068225.5722656;3.784904642350778e-06;3.336412036955895e-06;3.2398449152610008e-06;0.004808772119732655;0.0047752978384925865;0.004742348136831625;
321.6197044849396;637.3099541664124;960.1430110931396;2748.836918115616;313.09537863731384;613.2350609302521;911.4759256839752;1.2170003740013348e+27;1.2773939615744978e-06;1.1101425776917904e-06;1.059935738200332e-06;0.005430528484348475;0.005347852261368492;0.005267955755935248;
647.5508351325989;1274.9908618927002;1924.5651876926422;5660.564677238464;612.5445973873138;1216.1158447265625;1816.32883477211;2.0045066986148685e+65;3.937199595623072e-07;3.3575507820078934e-07;3.1650756166159855e-07;0.0057989652166018524;0.005614248251881893;0.005442311722468766;
1288.617577791214;2548.3677389621735;3850.3659789562225;11383.563611030579;1207.6271407604218;2415.80890750885;3622.017579317093;8.026109006490445e+142;1.0883510361111272e-07;9.171991156052111e-08;8.573985521521363e-08;0.0058787027195054175;0.005513322313706489;0.00519657932636941;


==> experiments/output/error_time_sq.csv <==
0.6636533737182617;0.11813831329345703;0.1507568359375;0.8805768489837646;0.038451962807755105;0.026695683760580576;0.025713874378964004;0.025585854011027268;
0.7259695529937744;0.2588768005371094;0.35781359672546387;1.3588223457336426;0.03489772640007295;0.010236998930110135;0.00960314186817837;0.009400081717538563;
0.9335782527923584;0.5121557712554932;0.7770140171051025;2.8528504371643066;0.2856346757494948;0.003178128711752183;0.002988547579316293;0.002918628536159047;
1.2342441082000732;1.0478012561798096;1.4693286418914795;5.796135425567627;314744.9987197257;0.0009041379573995134;0.0008593185432243692;0.0008398667979369518;
1.9490785598754883;2.149686098098755;3.049882173538208;10.384663581848145;8.616903260067709e+16;0.00024937089044181843;0.0002394102178590477;0.00023427365713826252;
3.3310844898223877;4.3106160163879395;6.112062454223633;16.694746255874634;3.7920070853532267e+40;6.839239878470696e-05;6.603723432463323e-05;6.463255830983401e-05;
5.886126518249512;8.897358179092407;12.567792654037476;34.070109128952026;5.507757519061434e+88;1.8561669846933852e-05;1.7929360758294078e-05;1.7502826109071354e-05;

